S-HR-VQVAE: Sequential Hierarchical Residual Learning Vector Quantized Variational Autoencoder for Video Prediction

We address the video prediction task by putting forth a novel model that combines (i) a novel hierarchical residual learning vector quantized variational autoencoder (HR-VQVAE), and (ii) a novel autoregressive spatiotemporal predictive model (AST-PM). We refer to this approach as a sequential hierarchical residual learning vector quantized variational autoencoder (S-HR-VQVAE). By leveraging the intrinsic capabilities of HR-VQVAE at modeling still images with a parsimonious representation, combined with the AST-PM's ability to handle spatiotemporal information, S-HR-VQVAE can better deal with major challenges in video prediction. These include learning spatiotemporal information, handling high dimensional data, combating blurry prediction, and implicit modeling of physical characteristics. Extensive experimental results on four challenging tasks, namely KTH Human Action, TrafficBJ, Human3.6M, and Kitti, demonstrate that our model compares favorably against state-of-the-art video prediction techniques both in quantitative and qualitative evaluations despite a much smaller model size. Finally, we boost S-HR-VQVAE by proposing a novel training method to jointly estimate the HR-VQVAE and AST-PM parameters.

==> psnr_data.txt <==
method PSNR
ConvLSTM 23.01
DFN 27.26
CDNA 23.75
DrNet 25.56
PredRNN 27.55
McNet 25.95
MsNet 27.08
fRNN 26.12
PredRNN++ 28.62
E3D-LSTM 27.92
Conv-TT-LSTM 28.36
LMC-Memory 28.61
V-3D-ConvLSTM 28.31
R-ST-ConvLSTM 28.99
PredRNN-V2 28.37
VPTR* 26.96
3-LayerHVP 28.43

